Asymptotic Performance Analysis for 1-bit Bayesian Smoothing

Energy-efficient signal processing systems require estimation methods operating on data collected with low-complexity devices. Using analog-to-digital converters (ADC) with $1$-bit amplitude resolution has been identified as a possible option in order to obtain low power consumption. The $1$-bit performance loss, in comparison to an ideal receiver with $\infty$-bit ADC, is well-established and moderate for low SNR applications ($2/\pi$ or $-1.96$ dB). Recently it has been shown that for parameter estimation with state-space models the $1$-bit performance loss with Bayesian filtering can be significantly smaller ($\sqrt{2/\pi}$ or $-0.98$ dB). Here we extend the analysis to Bayesian smoothing where additional measurements are used to reconstruct the current state of the system parameter. Our results show that a $1$-bit receiver performing smoothing is able to outperform an ideal $\infty$-bit system carrying out filtering by the cost of an additional processing delay $\Delta$.

==> filtering0.9.txt <==
  -4.0000000e+01  -8.2971778e-04
  -3.9000000e+01  -1.0442654e-03
  -3.8000000e+01  -1.3141971e-03
  -3.7000000e+01  -1.6537554e-03
  -3.6000000e+01  -2.0808139e-03
  -3.5000000e+01  -2.6177842e-03
  -3.4000000e+01  -3.2927395e-03
  -3.3000000e+01  -4.1407986e-03
  -3.2000000e+01  -5.2058232e-03
  -3.1000000e+01  -6.5424810e-03
  -3.0000000e+01  -8.2187326e-03
  -2.9000000e+01  -1.0318790e-02
  -2.8000000e+01  -1.2946576e-02
  -2.7000000e+01  -1.6229684e-02
  -2.6000000e+01  -2.0323763e-02
  -2.5000000e+01  -2.5417160e-02
  -2.4000000e+01  -3.1735486e-02
  -2.3000000e+01  -3.9545588e-02
  -2.2000000e+01  -4.9158089e-02
  -2.1000000e+01  -6.0927423e-02
  -2.0000000e+01  -7.5248005e-02
  -1.9000000e+01  -9.2545083e-02
  -1.8000000e+01  -1.1325917e-01
  -1.7000000e+01  -1.3782379e-01
  -1.6000000e+01  -1.6663792e-01
  -1.5000000e+01  -2.0003697e-01
  -1.4000000e+01  -2.3826854e-01
  -1.3000000e+01  -2.8148104e-01
  -1.2000000e+01  -3.2973336e-01
  -1.1000000e+01  -3.8303079e-01
  -1.0000000e+01  -4.4138730e-01
  -9.0000000e+00  -5.0490827e-01
  -8.0000000e+00  -5.7388245e-01
  -7.0000000e+00  -6.4886977e-01
  -6.0000000e+00  -7.3077176e-01
  -5.0000000e+00  -8.2087395e-01
  -4.0000000e+00  -9.2085246e-01
  -3.0000000e+00  -1.0327399e+00
  -2.0000000e+00  -1.1588495e+00
  -1.0000000e+00  -1.3016615e+00
   0.0000000e+00  -1.4636830e+00
   1.0000000e+00  -1.6472992e+00
   2.0000000e+00  -1.8546383e+00
   3.0000000e+00  -2.0874690e+00
   4.0000000e+00  -2.3471425e+00
   5.0000000e+00  -2.6345772e+00
   6.0000000e+00  -2.9502754e+00
   7.0000000e+00  -3.2943539e+00
   8.0000000e+00  -3.6665741e+00
   9.0000000e+00  -4.0663605e+00
   1.0000000e+01  -4.4928064e+00


==> filtering0.999.txt <==
  -4.0000000e+01  -7.0438455e-02
  -3.9000000e+01  -8.6308757e-02
  -3.8000000e+01  -1.0514611e-01
  -3.7000000e+01  -1.2723878e-01
  -3.6000000e+01  -1.5279714e-01
  -3.5000000e+01  -1.8191470e-01
  -3.4000000e+01  -2.1453284e-01
  -3.3000000e+01  -2.5041709e-01
  -3.2000000e+01  -2.8915231e-01
  -3.1000000e+01  -3.3016135e-01
  -3.0000000e+01  -3.7274614e-01
  -2.9000000e+01  -4.1614508e-01
  -2.8000000e+01  -4.5959619e-01
  -2.7000000e+01  -5.0239534e-01
  -2.6000000e+01  -5.4394077e-01
  -2.5000000e+01  -5.8376003e-01
  -2.4000000e+01  -6.2151954e-01
  -2.3000000e+01  -6.5702023e-01
  -2.2000000e+01  -6.9018405e-01
  -2.1000000e+01  -7.2103623e-01
  -2.0000000e+01  -7.4968703e-01
  -1.9000000e+01  -7.7631550e-01
  -1.8000000e+01  -8.0115692e-01
  -1.7000000e+01  -8.2449439e-01
  -1.6000000e+01  -8.4665479e-01
  -1.5000000e+01  -8.6800884e-01
  -1.4000000e+01  -8.8897519e-01
  -1.3000000e+01  -9.1002797e-01
  -1.2000000e+01  -9.3170757e-01
  -1.1000000e+01  -9.5463413e-01
  -1.0000000e+01  -9.7952299e-01
  -9.0000000e+00  -1.0072008e+00
  -8.0000000e+00  -1.0386208e+00
  -7.0000000e+00  -1.0748733e+00
  -6.0000000e+00  -1.1171893e+00
  -5.0000000e+00  -1.1669296e+00
  -4.0000000e+00  -1.2255563e+00
  -3.0000000e+00  -1.2945807e+00
  -2.0000000e+00  -1.3754879e+00
  -1.0000000e+00  -1.4696412e+00
   0.0000000e+00  -1.5781804e+00
   1.0000000e+00  -1.7019285e+00
   2.0000000e+00  -1.8413287e+00
   3.0000000e+00  -1.9964223e+00
   4.0000000e+00  -2.1668741e+00
   5.0000000e+00  -2.3520383e+00
   6.0000000e+00  -2.5510498e+00
   7.0000000e+00  -2.7629248e+00
   8.0000000e+00  -2.9866553e+00
   9.0000000e+00  -3.2212876e+00
   1.0000000e+01  -3.4659804e+00


==> filtering0.99999.txt <==
  -4.0000000e+01  -7.4215806e-01
  -3.9000000e+01  -7.6679654e-01
  -3.8000000e+01  -7.8913264e-01
  -3.7000000e+01  -8.0931751e-01
  -3.6000000e+01  -8.2751308e-01
  -3.5000000e+01  -8.4388438e-01
  -3.4000000e+01  -8.5859420e-01
  -3.3000000e+01  -8.7179961e-01
  -3.2000000e+01  -8.8364983e-01
  -3.1000000e+01  -8.9428527e-01
  -3.0000000e+01  -9.0383725e-01
  -2.9000000e+01  -9.1242833e-01
  -2.8000000e+01  -9.2017305e-01
  -2.7000000e+01  -9.2717903e-01
  -2.6000000e+01  -9.3354829e-01
  -2.5000000e+01  -9.3937882e-01
  -2.4000000e+01  -9.4476641e-01
  -2.3000000e+01  -9.4980677e-01
  -2.2000000e+01  -9.5459793e-01
  -2.1000000e+01  -9.5924308e-01
  -2.0000000e+01  -9.6385391e-01
  -1.9000000e+01  -9.6855452e-01
  -1.8000000e+01  -9.7348618e-01
  -1.7000000e+01  -9.7881292e-01
  -1.6000000e+01  -9.8472833e-01
  -1.5000000e+01  -9.9146359e-01
  -1.4000000e+01  -9.9929702e-01
  -1.3000000e+01  -1.0085653e+00
  -1.2000000e+01  -1.0196762e+00
  -1.1000000e+01  -1.0331230e+00
  -1.0000000e+01  -1.0494998e+00
  -9.0000000e+00  -1.0695168e+00
  -8.0000000e+00  -1.0940136e+00
  -7.0000000e+00  -1.1239681e+00
  -6.0000000e+00  -1.1604967e+00
  -5.0000000e+00  -1.2048407e+00
  -4.0000000e+00  -1.2583343e+00
  -3.0000000e+00  -1.3223494e+00
  -2.0000000e+00  -1.3982170e+00
  -1.0000000e+00  -1.4871306e+00
   0.0000000e+00  -1.5900430e+00
   1.0000000e+00  -1.7075750e+00
   2.0000000e+00  -1.8399531e+00
   3.0000000e+00  -1.9869908e+00
   4.0000000e+00  -2.1481152e+00
   5.0000000e+00  -2.3224338e+00
   6.0000000e+00  -2.5088253e+00
   7.0000000e+00  -2.7060376e+00
   8.0000000e+00  -2.9127784e+00
   9.0000000e+00  -3.1277884e+00
   1.0000000e+01  -3.3498949e+00


==> smoothing0.9.txt <==
  -4.0000000e+01   3.4796966e-04
  -3.9000000e+01   4.3803238e-04
  -3.8000000e+01   5.5139379e-04
  -3.7000000e+01   6.9407428e-04
  -3.6000000e+01   8.7364580e-04
  -3.5000000e+01   1.0996293e-03
  -3.4000000e+01   1.3839927e-03
  -3.3000000e+01   1.7417728e-03
  -3.2000000e+01   2.1918528e-03
  -3.1000000e+01   2.7579293e-03
  -3.0000000e+01   3.4697114e-03
  -2.9000000e+01   4.3644029e-03
  -2.8000000e+01   5.4885178e-03
  -2.7000000e+01   6.9000894e-03
  -2.6000000e+01   8.6713178e-03
  -2.5000000e+01   1.0891687e-02
  -2.4000000e+01   1.3671528e-02
  -2.3000000e+01   1.7145910e-02
  -2.2000000e+01   2.1478565e-02
  -2.1000000e+01   2.6865266e-02
  -2.0000000e+01   3.3535614e-02
  -1.9000000e+01   4.1751560e-02
  -1.8000000e+01   5.1800137e-02
  -1.7000000e+01   6.3977041e-02
  -1.6000000e+01   7.8557088e-02
  -1.5000000e+01   9.5747881e-02
  -1.4000000e+01   1.1562480e-01
  -1.3000000e+01   1.3804926e-01
  -1.2000000e+01   1.6257757e-01
  -1.1000000e+01   1.8837352e-01
  -1.0000000e+01   2.1414095e-01
  -9.0000000e+00   2.3809132e-01
  -8.0000000e+00   2.5795510e-01
  -7.0000000e+00   2.7103641e-01
  -6.0000000e+00   2.7430238e-01
  -5.0000000e+00   2.6449446e-01
  -4.0000000e+00   2.3825007e-01
  -3.0000000e+00   1.9222672e-01
  -2.0000000e+00   1.2322452e-01
  -1.0000000e+00   2.8303259e-02
   0.0000000e+00  -9.5112017e-02
   1.0000000e+00  -2.4914676e-01
   2.0000000e+00  -4.3542479e-01
   3.0000000e+00  -6.5505521e-01
   4.0000000e+00  -9.0865750e-01
   5.0000000e+00  -1.1964145e+00
   6.0000000e+00  -1.5181367e+00
   7.0000000e+00  -1.8733218e+00
   8.0000000e+00  -2.2611940e+00
   9.0000000e+00  -2.6807211e+00
   1.0000000e+01  -3.1306101e+00


==> smoothing0.999.txt <==
  -4.0000000e+01   5.7536413e-02
  -3.9000000e+01   7.1863395e-02
  -3.8000000e+01   8.9539657e-02
  -3.7000000e+01   1.1121354e-01
  -3.6000000e+01   1.3758181e-01
  -3.5000000e+01   1.6935157e-01
  -3.4000000e+01   2.0718330e-01
  -3.3000000e+01   2.5161713e-01
  -3.2000000e+01   3.0299073e-01
  -3.1000000e+01   3.6136246e-01
  -3.0000000e+01   4.2645710e-01
  -2.9000000e+01   4.9764882e-01
  -2.8000000e+01   5.7398844e-01
  -2.7000000e+01   6.5427155e-01
  -2.6000000e+01   7.3713415e-01
  -2.5000000e+01   8.2115748e-01
  -2.4000000e+01   9.0496458e-01
  -2.3000000e+01   9.8729598e-01
  -2.2000000e+01   1.0670589e+00
  -2.1000000e+01   1.1433500e+00
  -2.0000000e+01   1.2154562e+00
  -1.9000000e+01   1.2828384e+00
  -1.8000000e+01   1.3451060e+00
  -1.7000000e+01   1.4019842e+00
  -1.6000000e+01   1.4532806e+00
  -1.5000000e+01   1.4988505e+00
  -1.4000000e+01   1.5385647e+00
  -1.3000000e+01   1.5722783e+00
  -1.2000000e+01   1.5998015e+00
  -1.1000000e+01   1.6208719e+00
  -1.0000000e+01   1.6351291e+00
  -9.0000000e+00   1.6420913e+00
  -8.0000000e+00   1.6411362e+00
  -7.0000000e+00   1.6314875e+00
  -6.0000000e+00   1.6122123e+00
  -5.0000000e+00   1.5822318e+00
  -4.0000000e+00   1.5403521e+00
  -3.0000000e+00   1.4853189e+00
  -2.0000000e+00   1.4158946e+00
  -1.0000000e+00   1.3309546e+00
   0.0000000e+00   1.2295895e+00
   1.0000000e+00   1.1111956e+00
   2.0000000e+00   9.7553572e-01
   3.0000000e+00   8.2275716e-01
   4.0000000e+00   6.5336268e-01
   5.0000000e+00   4.6814253e-01
   6.0000000e+00   2.6808173e-01
   7.0000000e+00   5.4259993e-02
   8.0000000e+00  -1.7224100e-01
   9.0000000e+00  -4.1041371e-01
   1.0000000e+01  -6.5938032e-01


==> smoothing0.99999.txt <==
  -4.0000000e+01   1.2305316e+00
  -3.9000000e+01   1.3010521e+00
  -3.8000000e+01   1.3671207e+00
  -3.7000000e+01   1.4286109e+00
  -3.6000000e+01   1.4855130e+00
  -3.5000000e+01   1.5379079e+00
  -3.4000000e+01   1.5859436e+00
  -3.3000000e+01   1.6298153e+00
  -3.2000000e+01   1.6697489e+00
  -3.1000000e+01   1.7059873e+00
  -3.0000000e+01   1.7387807e+00
  -2.9000000e+01   1.7683776e+00
  -2.8000000e+01   1.7950194e+00
  -2.7000000e+01   1.8189355e+00
  -2.6000000e+01   1.8403399e+00
  -2.5000000e+01   1.8594284e+00
  -2.4000000e+01   1.8763771e+00
  -2.3000000e+01   1.8913398e+00
  -2.2000000e+01   1.9044473e+00
  -2.1000000e+01   1.9158045e+00
  -2.0000000e+01   1.9254892e+00
  -1.9000000e+01   1.9335487e+00
  -1.8000000e+01   1.9399966e+00
  -1.7000000e+01   1.9448085e+00
  -1.6000000e+01   1.9479166e+00
  -1.5000000e+01   1.9492023e+00
  -1.4000000e+01   1.9484884e+00
  -1.3000000e+01   1.9455287e+00
  -1.2000000e+01   1.9399960e+00
  -1.1000000e+01   1.9314691e+00
  -1.0000000e+01   1.9194180e+00
  -9.0000000e+00   1.9031899e+00
  -8.0000000e+00   1.8819961e+00
  -7.0000000e+00   1.8549043e+00
  -6.0000000e+00   1.8208392e+00
  -5.0000000e+00   1.7785963e+00
  -4.0000000e+00   1.7268753e+00
  -3.0000000e+00   1.6643355e+00
  -2.0000000e+00   1.5896749e+00
  -1.0000000e+00   1.5017273e+00
   0.0000000e+00   1.3995657e+00
   1.0000000e+00   1.2825931e+00
   2.0000000e+00   1.1506053e+00
   3.0000000e+00   1.0038091e+00
   4.0000000e+00   8.4279497e-01
   5.0000000e+00   6.6847052e-01
   6.0000000e+00   4.8196959e-01
   7.0000000e+00   2.8455423e-01
   8.0000000e+00   7.7524395e-02
   9.0000000e+00  -1.3785540e-01
   1.0000000e+01  -3.6040856e-01


==> smoothing_inside.txt <==
  -4.0000000e+01  -9.8006013e-01
  -3.9000000e+01  -9.8020788e-01
  -3.8000000e+01  -9.8033475e-01
  -3.7000000e+01  -9.8044749e-01
  -3.6000000e+01  -9.8055210e-01
  -3.5000000e+01  -9.8065413e-01
  -3.4000000e+01  -9.8075902e-01
  -3.3000000e+01  -9.8087234e-01
  -3.2000000e+01  -9.8100013e-01
  -3.1000000e+01  -9.8114918e-01
  -3.0000000e+01  -9.8132743e-01
  -2.9000000e+01  -9.8154435e-01
  -2.8000000e+01  -9.8181148e-01
  -2.7000000e+01  -9.8214299e-01
  -2.6000000e+01  -9.8255651e-01
  -2.5000000e+01  -9.8307395e-01
  -2.4000000e+01  -9.8372275e-01
  -2.3000000e+01  -9.8453723e-01
  -2.2000000e+01  -9.8556044e-01
  -2.1000000e+01  -9.8684634e-01
  -2.0000000e+01  -9.8846255e-01
  -1.9000000e+01  -9.9049381e-01
  -1.8000000e+01  -9.9304617e-01
  -1.7000000e+01  -9.9625220e-01
  -1.6000000e+01  -1.0002773e+00
  -1.5000000e+01  -1.0053276e+00
  -1.4000000e+01  -1.0116587e+00
  -1.3000000e+01  -1.0195869e+00
  -1.2000000e+01  -1.0295018e+00
  -1.1000000e+01  -1.0418800e+00
  -1.0000000e+01  -1.0573002e+00
  -9.0000000e+00  -1.0764584e+00
  -8.0000000e+00  -1.1001806e+00
  -7.0000000e+00  -1.1294315e+00
  -6.0000000e+00  -1.1653143e+00
  -5.0000000e+00  -1.2090569e+00
  -4.0000000e+00  -1.2619789e+00
  -3.0000000e+00  -1.3254365e+00
  -2.0000000e+00  -1.4007436e+00
  -1.0000000e+00  -1.4890745e+00
   0.0000000e+00  -1.5913614e+00
   1.0000000e+00  -1.7082025e+00
   2.0000000e+00  -1.8398002e+00
   3.0000000e+00  -1.9859425e+00
   4.0000000e+00  -2.1460301e+00
   5.0000000e+00  -2.3191430e+00
   6.0000000e+00  -2.5041312e+00
   7.0000000e+00  -2.6997127e+00
   8.0000000e+00  -2.9045630e+00
   9.0000000e+00  -3.1173887e+00
   1.0000000e+01  -3.3369794e+00

